Investigations on Increased Data rate Differential Space-Time Block Codes for Single Carrier Wireless Systems

In this thesis, we study differential modulation schemes which do not need channel knowledge at the transmitter nor at the receiver. First, we consider single-antenna systems and investigate the use of Differential Amplitude Phase Shift Keying (DAPSK) modulation. We study the use of Multiple-Symbol Differential Detection (MSDD) to bridge the performance gap between coherent and non-coherent systems and remove the error floor associated with fast-fading channels. Second, we consider multi-antenna systems to combat fading and improve the transmission reliability. The resulting performance improvement (known as diversity) does not require additional bandwidth nor power. Achieving diversity using multiple antennas at the receiver (receive diversity) is proved to be a much simpler task than using multiple antennas at the transmitter (transmit diversity). However, in downlink mobile communications, mounting multiple antennas on the receiving mobile handsets results in an increase in the size and cost of mobiles. This motivates the need of transmit diversity, which can be achieved by a technique known as Space-Time Coding (STC). In this thesis, we investigate a class of ST codes known as Orthogonal Space-Time Block Codes (OSTBC), which achieves a good performance with linear decoding complexity. As an attempt to increase the data rate, the orthogonality requirement of OSTBCs is relaxed leading to the so-called Quasi-Orthogonal STBCs (QOSTBC). Recently a new class of QOSTBCs known as Minimum Decoding Complexity QOSTBCs (MDC-QOSTBC) has proved to increase the data rate with the same complexity requirement of OSTBCs. In this thesis, we propose the use of MDC-QOSTBC in differential non-coherent systems and show that their performance is remarkably better than that of differential OSTBCs.

==> PDF_figures/4_point_constellation2.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{4_point_constellation2.pstex}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(1959,2184)(214,-1423)
\end{picture}%

